Functional Integral Construction of the Thirring model: axioms verification and massless limit

We construct a QFT for the Thirring model for any value of the mass in a functional integral approach, by proving that a set of Grassmann integrals converges, as the cutoffs are removed and for a proper choice of the bare parameters, to a set of Schwinger functions verifying the Osterwalder-Schrader axioms. The corresponding Ward Identities have anomalies which are not linear in the coupling and which violate the anomaly non-renormalization property. Additional anomalies are present in the closed equation for the interacting propagator, obtained by combining a Schwinger-Dyson equation with Ward Identities.

==> f1.txt <==

\ins{0pt}{55pt}{$D_{\o}(\pp)
\hskip 70pt
=\d_{\o,\o'}\Bigg[
\hskip 38pt
-
\hskip 42pt
\Bigg]
\hskip 5pt  +
$}
\ins{40pt}{60pt}{$\o$}
\ins{40pt}{25pt}{$\o$}
\ins{70pt}{70pt}{$\kk,\o'$}
\ins{60pt}{10pt}{$\kk-\pp,\o'$}
\ins{130pt}{70pt}{$\kk,\o'$}
\ins{138pt}{10pt}{$\o'$}
\ins{170pt}{70pt}{$\kk-\pp,\o'$}
\ins{193pt}{10pt}{$\o'$}

\ins{260pt}{60pt}{$\o$}
\ins{260pt}{25pt}{$\o$}
\ins{290pt}{70pt}{$\kk,\o'$}
\ins{280pt}{10pt}{$\kk-\pp,\o'$}

